M giants with IGRINS I. Stellar parameters and $\alpha$-abundance trends of the solar neighborhood population

Cool stars, such as M giants, can only be analysed in the near-infrared (NIR) regime due to the ubiquitous TiO features in optical spectra of stars with Teff < 4000 K. In dust obscured regions, like the inner bulge and Galactic Center, the intrinsically bright M giants observed in the NIR is an optimal option to determine their stellar abundances. Due to uncertainties in photometric methods, a method to determine the stellar parameters for M giants from the NIR spectra themselves is needed. We have carried out new observations of 44 M giant stars (also in APOGEE DR17) with IGRINS (R=45,000) mounted on the Gemini South telescope. We also obtained HK band IGRINS spectra of six nearby well-studied M giants from the IGRINS spectral library. Using this sample, we have developed a method to determine the stellar parameters for M giants from the NIR spectra by spectral synthesis using SME. The method is validated using the six nearby well-studied M-giants. We demonstrate the accuracy and precision by determining stellar parameters and $\alpha$-element trends versus metallicity for solar neighbourhood M giants. The effective temperatures that we derive (tested for 3400$\lesssim$ Teff $\lesssim$4000\,K) agree excellently with the six nearby M giants which indicates that the accuracy is indeed high. For the 43 solar neighborhood M giants, our Teff, logg, [Fe/H], $\xi_\mathrm{micro}$, [C/Fe], [N/Fe], and [O/Fe] are in unison with APOGEE with mean differences and scatter (our method - APOGEE) of -67$\pm$33 K, -0.31$\pm$0.15 dex, 0.02$\pm$0.05 dex, 0.22$\pm$0.13 km/s, -0.05$\pm$0.06 dex, 0.06$\pm$0.06 dex, and 0.02$\pm$0.09 dex, respectively. The $\alpha$-element trends versus metallicity for Mg, Si, Ca and Ti are consistent with both APOGEE DR17 trends for the same stars as well as with the GILD optical trends. We also find clear enhancement in abundances for thick disc stars.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

